A Synthetic Business Cycle Approach to Counterfactual Analysis with Nonstationary Macroeconomic Data

This paper investigates the use of synthetic control methods for causal inference in macroeconomic settings when dealing with possibly nonstationary data. While the synthetic control approach has gained popularity for estimating counterfactual outcomes, we caution researchers against assuming a common nonstationary trend factor across units for macroeconomic outcomes, as doing so may result in misleading causal estimation-a pitfall we refer to as the spurious synthetic control problem. To address this issue, we propose a synthetic business cycle framework that explicitly separates trend and cyclical components. By leveraging the treated unit's historical data to forecast its trend and using control units only for cyclical fluctuations, our divide-and-conquer strategy eliminates spurious correlations and improves the robustness of counterfactual prediction in macroeconomic applications. As empirical illustrations, we examine the cases of German reunification and the handover of Hong Kong, demonstrating the advantages of the proposed approach.

==> frontmatter.txt <==

\title:

A Synthetic Business Cycle Approach to Counterfactual Analysis with Nonstationary Macroeconomic Data


Zhentao Shi, The Chinese University of Hong Kong. 
Email: zhentao.shi@cuhk.edu.hk

National Natural Science Foundation of China (Project No.~72425007).

Jin Xi, AMSS Center for Forecasting Sciences, Chinese Academy of Sciences.
Address: No. 55 Zhongguancun East Road, Academy of Mathematics and Systems Science, Chinese Academy of Sciences, Beijing 100190, China.
Email: xijin@amss.ac.cn.

Haitian Xie, Peking University. Email: xht@gsm.pku.edu.cn. 
National Natural Science Foundation of China (No.~72403008, No.~72495123).


This paper investigates the use of synthetic control methods for causal inference in macroeconomic settings when dealing with possibly nonstationary data. While the synthetic control approach has gained popularity for estimating counterfactual outcomes, we caution researchers against assuming a common nonstationary trend factor across units for macroeconomic outcomes, as doing so may result in misleading causal estimation due to what we call the spurious synthetic control problem. To address this issue, we propose a synthetic business cycle framework that explicitly separates trend and cyclical components. By leveraging the treated unit's historical data to forecast its trend and using control units only for cyclical fluctuations, our divide-and-conquer strategy eliminates spurious correlations and improves the robustness of counterfactual prediction in macroeconomic applications. As empirical illustrations, we examine the cases of German reunification and the handover of Hong Kong, demonstrating the advantages of the proposed approach.

Business Cycle, Nonstationarity, Spurious Regression, Synthetic Control

JEL codes: C22, C23, E32
